A Weighted Integral-Regularized Finite Difference Scheme for the Tempered Fractional Laplacian

The intrinsic singularity of the tempered fractional Laplacian (TFL) remains a major challenge in developing numerical methods that are simultaneously accurate, efficient, and easy to implement. We develop a weighted integral-regularized finite difference (WIRFD) method that regularizes the singular integrand via a multidimensional Taylor expansion incorporating a smooth window function. The resulting integral is decomposed into a regularized term, which is discretized by a punctured trapezoidal rule, and a directly evaluated correction term. For the multidimensional TFL operator, we derive an $O(h^{4-\alpha})$ truncation error bound in the $l^{\infty}$-norm for $\alpha\in(0,2)$ and $u\in C^s(\mathbb{R}^d)$ with $s\geq 8$ by introducing a smooth auxiliary function together with the aliasing formula. For the one-dimensional TFL equation, we establish stability in both the $l^2$- and $l^{\infty}$-norms and optimal $O(h^{4-\alpha})$ convergence for $\alpha\in[1,2)$ based on the strict diagonal dominance of the discrete matrix and a lower bound for its minimum eigenvalue. The Toeplitz structure of the discrete matrix enables FFT-based matrix-vector multiplication, and the resulting linear systems are solved efficiently by a preconditioned conjugate gradient (PCG) method. Numerical experiments corroborate the theoretical results, demonstrating the accuracy, efficiency, and robustness of the proposed method.

==> README_JSC_fixed.txt <==
Journal of Scientific Computing source correction
==================================================

Files
-----
1. Tempered_WDM_JSC_fixed.tex  -- corrected JSC source
2. TWFD_JSC.bib                -- bibliography database (unchanged)

Place these files in the same folder as the official Springer files
svjour3.cls and spmpsci.bst, together with 1.eps, 2.eps, 3.eps, and 4.eps.

Corrections made
----------------
1. Removed amsthm and duplicate \newtheorem declarations because svjour3
   supplies its own theorem environments.
2. Added a compatibility reset immediately after hyperref and before cleveref:

   \makeatletter
   \let\cl@chapter\@empty
   \makeatother

   This prevents the self-referential \cl@chapter expansion that caused
   "TeX capacity exceeded [input stack size=10000]" in cleveref.sty.
3. Added the MSC 2020 line:

   \subclass{65N06 \and 35R11 \and 65N12 \and 65N15}

4. Broke the long display around the former source line 440 into several
   aligned lines. Its mathematical content is unchanged.

Suggested compilation sequence
------------------------------
latex Tempered_WDM_JSC_fixed.tex
bibtex Tempered_WDM_JSC_fixed
latex Tempered_WDM_JSC_fixed.tex
latex Tempered_WDM_JSC_fixed.tex

With an EPS-to-PDF workflow configured, pdflatex may also be used.

